USTAR: Online Multimodal Embedding for Modeling User-Guided Spatiotemporal Activity

Building spatiotemporal activity models for people's activities in urban spaces is important for understanding the ever-increasing complexity of urban dynamics. With the emergence of Geo-Tagged Social Media (GTSM) records, previous studies demonstrate the potential of GTSM records for spatiotemporal activity modeling. State-of-the-art methods for this task embed different modalities (location, time, and text) of GTSM records into a single embedding space. However, they ignore Non-GeoTagged Social Media (NGTSM) records, which generally account for the majority of posts (e.g., more than 95\% in Twitter), and could represent a great source of information to alleviate the sparsity of GTSM records. Furthermore, in the current spatiotemporal embedding techniques, less focus has been given to the users, who exhibit spatially motivated behaviors. To bridge this research gap, this work proposes USTAR, a novel online learning method for User-guided SpatioTemporal Activity Representation, which (1) embeds locations, time, and text along with users into the same embedding space to capture their correlations; (2) uses a novel collaborative filtering approach based on two different empirically studied user behaviors to incorporate both NGTSM and GTSM records in learning; and (3) introduces a novel sampling technique to learn spatiotemporal representations in an online fashion to accommodate recent information into the embedding space, while avoiding overfitting to recent records and frequently appearing units in social media streams. Our results show that USTAR substantially improves the state-of-the-art for region retrieval and keyword retrieval and its potential to be applied to other downstream applications such as local event detection.

==> data_half.csv <==
t,v
1,0.014074007
2,0.013981787
3,0.013890071
4,0.013798459
5,0.013707343
6,0.013616653
7,0.013526213
8,0.013435242
9,0.01334477
10,0.013253419
11,0.013098129
12,0.012581801
13,0.012496588
14,0.01241185
15,0.012327584
16,0.012233374
17,0.012151492
18,0.012035301
19,0.012052745
20,0.012414189
21,0.012216028
22,0.012192598
23,0.012113294
24,0.011753694
25,0.011675143
26,0.0115963
27,0.011539098
28,0.011466222
29,0.011387689
30,0.01133373
31,0.011256109
32,0.011178926
33,0.011226542
34,0.01114938
35,0.011119157
36,0.011104488
37,0.011054088
38,0.011702594
39,0.011623135
40,0.011581651
41,0.011571062
42,0.011977798
43,0.011897965
44,0.012595418
45,0.012530259
46,0.012576722
47,0.012507975
48,0.012573549
49,0.01243005
50,0.012351181
51,0.012272979
52,0.012194412
53,0.012116106
54,0.012038369
55,0.01196108
56,0.011884203
57,0.012008348
58,0.012085671
59,0.011968075
60,0.011893047
61,0.012499737
62,0.012419139
63,0.012303974
64,0.012227056
65,0.011658738
66,0.011254113
67,0.010939208
68,0.010866791
69,0.010730779
70,0.01066333
71,0.01069774
72,0.01062754
73,0.010562178
74,0.010504364
75,0.010258996
76,0.010260939
77,0.010197887
78,0.010136
79,0.010065115
80,0.010004076
81,0.009943355
82,0.009883001
83,0.009822178
84,0.00976225
85,0.009696833
86,0.009637338
87,0.009580532
88,0.010135278
89,0.009951595
90,0.009944057
91,0.009668831
92,0.009437256
93,0.009578808
94,0.009661801
95,0.009513424
96,0.009732123
97,0.010343995
98,0.010497976
99,0.010437682
100,0.01037776
101,0.010325351
102,0.010264034
103,0.01021094
104,0.010150873
105,0.010091113
106,0.01003166
107,0.009972632
108,0.00991379
109,0.009855285
110,0.009633856
111,0.009577378
112,0.0097214
113,0.009508237
114,0.009436281
115,0.009404536
116,0.009348771
117,0.009346478
118,0.009098521
119,0.009034645
120,0.008981876
121,0.009033962
122,0.008979731
123,0.008933819
124,0.008880184
125,0.008826889
126,0.008773868
127,0.008721123
128,0.008668553
129,0.008616259
130,0.008618887
131,0.008566882
132,0.00856084
133,0.008509068
134,0.007839764
135,0.007791924
136,0.007759138
137,0.007842685
138,0.007981662
139,0.007932946
140,0.007883737
141,0.007678517
142,0.007632164
143,0.007612779
144,0.007567253
145,0.007561715
146,0.007516864
147,0.007472418
148,0.007326814
149,0.007334115
150,0.00729154
151,0.007249271
152,0.007207245
153,0.00773689
154,0.007691964
155,0.007672182
156,0.007708883
157,0.007666725
158,0.007632633
159,0.007589095
160,0.007543288
161,0.007500245
162,0.00745704
163,0.007414117
164,0.00747974
165,0.007463746
166,0.007536524
167,0.007550014
168,0.007505359
169,0.007461173
170,0.007416882
171,0.007564664
172,0.007520811
173,0.007477364
174,0.007434317
175,0.007391494
176,0.007348895
177,0.007306645
178,0.006940951
179,0.006900482
180,0.006860434
181,0.006341433
182,0.00678587
183,0.006929912
184,0.006654454
185,0.006623373
186,0.006578377
187,0.006698626
188,0.006333936
189,0.006296242
190,0.006292825
191,0.006837983
192,0.006797521
193,0.006767098
194,0.00672693
195,0.006686212
196,0.006646385
197,0.006606771
198,0.006567438
199,0.006528317
200,0.006489406
201,0.006720352
202,0.006680626
203,0.006641112
204,0.006633513
205,0.006594265
206,0.006569747
207,0.006640674
208,0.006600376
209,0.006560118
210,0.006520086
211,0.006489507
212,0.006449954
213,0.006410469
214,0.006372283
215,0.006365979
216,0.006327408
217,0.006288129
218,0.006249043
219,0.006210025
220,0.006171284
221,0.006132758
222,0.0062571
223,0.006217911
224,0.006178943
225,0.006177992
226,0.006145034
227,0.006106458
228,0.006196331
229,0.006321177
230,0.006281405
231,0.006242549
232,0.006622809
233,0.006648975
234,0.006519473
235,0.006422739
236,0.00638414
237,0.006352821
238,0.006034223
239,0.006010776
240,0.005975455
241,0.005826213
242,0.00575113
243,0.005719115
244,0.005668316
245,0.005637345
246,0.005606912
247,0.00557665
248,0.005546541
249,0.005516602
250,0.005486835
251,0.005457569
252,0.005427153
253,0.005397988
254,0.00536907
255,0.005341129
256,0.005510609
257,0.005473328
258,0.005303801
259,0.005275084
260,0.005494714
261,0.005465849
262,0.005480384
263,0.005329713
264,0.005168637
265,0.005198431
266,0.005169597
267,0.00514059
268,0.005126998
269,0.005017852
270,0.004989928
271,0.004962825
272,0.004935039
273,0.004907456
274,0.004880029
275,0.004852758
276,0.004824073
277,0.00479664
278,0.004769743
279,0.00474543
280,0.005103494
281,0.005075606
282,0.005147792
283,0.005119185
284,0.005094432
285,0.00506562
286,0.005036702
287,0.005073883
288,0.005166232
289,0.005136134
290,0.005330577
291,0.005299898
292,0.005269384
293,0.005235643
294,0.005206266
295,0.005208125
296,0.005179695
297,0.00515174
298,0.00512393
299,0.005105655
300,0.005077793
301,0.005049311
302,0.005035135
303,0.005007835
304,0.00503044
305,0.005008855
306,0.005061578
307,0.00503444
308,0.005016405
309,0.005237576
310,0.005208579
311,0.005563823
312,0.006541559
313,0.0065087
314,0.006475156
315,0.006704387
316,0.006669703
317,0.006635027
318,0.006600308
319,0.006565112
320,0.006529664
321,0.00649132
322,0.006456453
323,0.006520846
324,0.006501267
325,0.006807371
326,0.006868684
327,0.006850501
328,0.006913698
329,0.006871115
330,0.006836198
331,0.006801459
332,0.006619539
333,0.006655636
334,0.006475119
335,0.006495665
336,0.006462192
337,0.006428926
338,0.006421313
339,0.007124142
340,0.007088048
341,0.007051195
342,0.007044475
343,0.007025163
344,0.006988387
345,0.00697685
346,0.006459147
347,0.006511431
348,0.006554502
349,0.006521348
350,0.006488328
351,0.006316621
352,0.006273214
353,0.006240097
354,0.00710279
355,0.007066131
356,0.00702998
357,0.007107148
358,0.00707141
359,0.007035868
360,0.007000603
361,0.006964619
362,0.006928782
363,0.006892208
364,0.006856464
365,0.006821071
366,0.006785821
367,0.006750715
368,0.006716168
369,0.006681759
370,0.006990542
371,0.006955163
372,0.006919924
373,0.006821964
374,0.006787238
375,0.007077359
376,0.006449688
377,0.006488657
378,0.006776256
379,0.006960486
380,0.007017108
381,0.007061952
382,0.007547917
383,0.007513062
384,0.007317702
385,0.007281496
386,0.00722438
387,0.007188723
388,0.007153725
389,0.007116275
390,0.007081182
391,0.0071137
392,0.007360671
393,0.00734006
394,0.007181161
395,0.007145362
396,0.007111953
397,0.007076217
398,0.007443269
399,0.007406154
400,0.006956397
401,0.006921505
402,0.007025597
403,0.007199307
404,0.007163127
405,0.006794479
406,0.007180025
407,0.007144109
408,0.007286489
409,0.007533687
410,0.007497533
411,0.007461509
412,0.007425614
413,0.007390188
414,0.007354026
415,0.007318033
416,0.007282168
417,0.007551212
418,0.007502512
419,0.006715189
420,0.006682299
421,0.006806233
422,0.00676864
423,0.006642274
424,0.006609729
425,0.006582966
426,0.006536257
427,0.006463754
428,0.006673939
429,0.006641415
430,0.006922815
431,0.006872235
432,0.006202612
433,0.006135769
434,0.006025393
435,0.006184389
436,0.006561696
437,0.006531567
438,0.006501547
439,0.006471584
440,0.006441656
441,0.00641192
442,0.006382291
443,0.00635277
444,0.00638018
445,0.006180526
446,0.006131935
447,0.006102831
448,0.006465168
449,0.006515301
450,0.006454644
451,0.006743019
452,0.006839676
453,0.006966892
454,0.006678482
455,0.006600727
456,0.006581821
457,0.006622203
458,0.006591282
459,0.006637378
460,0.00660513
461,0.006573008
462,0.006541112
463,0.006509614
464,0.006690413
465,0.006636726
466,0.006604916
467,0.006573212
468,0.006541447
469,0.006254495
470,0.006225138
471,0.006543177
472,0.007293615
473,0.007426771
474,0.007256053
475,0.007608454
476,0.007975518
477,0.007746496
478,0.007296564
479,0.007297934
480,0.007554567
481,0.007604099
482,0.007568735
483,0.007765616
484,0.007731163
485,0.007696869
486,0.007662685
487,0.007861121
488,0.007648956
489,0.007966942
490,0.008089356
491,0.008969425
492,0.008935577
493,0.008830526
494,0.008880158
495,0.008885467
496,0.009058101
497,0.008938007
498,0.009873198
499,0.012341882
500,0.012225043
501,0.012539425
502,0.013330202
503,0.013512513
504,0.013772296
505,0.014411575
506,0.014927837
507,0.014874384
508,0.014821064
509,0.014767879
510,0.015327024
511,0.015272587
512,0.015218286
513,0.015742849
514,0.01595116
515,0.015564778
516,0.015510145
517,0.016287946
518,0.016366794
519,0.017872384
520,0.019538298
521,0.018221116
522,0.021007191
523,0.020695084
524,0.023660447
525,0.025379282
526,0.025463915
527,0.025126518
528,0.026511434
529,0.026559226
530,0.026928365
531,0.02727848
532,0.027142597
533,0.027055462
534,0.026968508
535,0.026881734
536,0.026778212
537,0.026651213
538,0.027194231
539,0.028251666
540,0.029448066
541,0.031103588
542,0.031661726
543,0.033017947
544,0.033278866
545,0.034039825
546,0.032660498
547,0.032422906
548,0.03221584
549,0.032706184
550,0.034015052
551,0.036880361
552,0.03838881
553,0.039167788
554,0.039003044
555,0.03882198
556,0.037793175
557,0.038471716
558,0.037621923
559,0.03750819
560,0.039955963
561,0.040340853
562,0.038309338
563,0.038486615
564,0.040344
565,0.040307569
566,0.040078258
567,0.039889679
568,0.039928842
569,0.036756114
570,0.037535578
571,0.039779926
572,0.040053342
573,0.040457821
574,0.040218934
575,0.041912788
576,0.043472704
577,0.044794755
578,0.045772822
579,0.045295898
580,0.043494475
581,0.043364433
582,0.043111269
583,0.043262059
584,0.042798742
585,0.043559982
586,0.041573319
587,0.043521333
588,0.045900277
589,0.049336452
590,0.047696545
591,0.051972718
592,0.047512313
593,0.045186028
594,0.045090311
595,0.045971567
596,0.04521357
597,0.0460514
598,0.048359675
599,0.046178466
600,0.047548046
601,0.050603757
602,0.051071955
603,0.050035977
604,0.050187884
605,0.051201104
606,0.05103583
607,0.051651511
608,0.052667926
609,0.055252828
610,0.054710486
611,0.053185358
612,0.053993806
613,0.054237982
614,0.060099034
615,0.063706099
616,0.059493751
617,0.061751907
618,0.063814598
619,0.064475541
620,0.065129492
621,0.063340616
622,0.064036903
623,0.062764806
624,0.06411827
625,0.064084305
626,0.063505269
627,0.064962093
628,0.062913181
629,0.063072391
630,0.062879853
631,0.063344613
632,0.064331802
633,0.064736664
634,0.066427794
635,0.069046653
636,0.068256929
637,0.066390902
638,0.071914125
639,0.069501768
640,0.066906477
641,0.069176092
642,0.074263476
643,0.074107096
644,0.073324644
645,0.070898557
646,0.072472267
647,0.070909152
648,0.069828153
649,0.067996853
650,0.070056753
651,0.070061355
652,0.069107396
653,0.068658856
654,0.068453468
655,0.068248356
656,0.067835297
657,0.066671362
658,0.066734652
659,0.067659823
660,0.067164095
661,0.065788856
662,0.066074571
663,0.066178374
664,0.064511579
665,0.062778844
666,0.061718839
667,0.055972108
668,0.058116221
669,0.059933197
670,0.05880014
671,0.05812282
672,0.05855412
673,0.057812028
674,0.057698301
675,0.057031026
676,0.056856272
677,0.057255246
678,0.057080343
679,0.059234198
680,0.058536023
681,0.057071601
682,0.06011331
683,0.059857944
684,0.058572998
685,0.060649188
686,0.063318817
687,0.065421692
688,0.068025829
689,0.069742351
690,0.072971886
691,0.076151299
692,0.074648916
693,0.067598394
694,0.069008371
695,0.063951214
696,0.062925334
697,0.062006973
698,0.060334142
699,0.059823061
700,0.059578335
701,0.061744189
702,0.061563229
703,0.061364862
704,0.061914104
705,0.060600023
706,0.059123945
707,0.056784772
708,0.060399768
709,0.060032428
710,0.060327593
711,0.05897015
712,0.056383065
713,0.057576206
714,0.059507873
715,0.059300578
716,0.057291582
717,0.056300649
718,0.056432952
719,0.059403259
720,0.062090857
721,0.061730126
722,0.063259514
723,0.063368018
724,0.061855003
725,0.062442165
726,0.065350961
727,0.065062677
728,0.064292245
729,0.065905091
730,0.066441437
731,0.06658205
732,0.065656401
733,0.064427519
734,0.061897969
735,0.060341997
736,0.059899166
737,0.056099331
738,0.056982877
739,0.053234263
740,0.052508331
741,0.052247913
742,0.052382788
743,0.053477172
744,0.056026404
745,0.055383334
746,0.054961309
747,0.055507
748,0.057475657
749,0.05668761
750,0.055341853
751,0.05482377
752,0.054570427
753,0.055588526
754,0.057848875
755,0.057435801
756,0.054318675
757,0.051505063
758,0.051217506
759,0.051964301
760,0.050437268
761,0.05078156
762,0.050323069
763,0.04926581
764,0.047172117
765,0.049393574
766,0.048610762
767,0.048321926
768,0.046847189
769,0.049131629
770,0.047664859
771,0.048265426
772,0.048686975
773,0.048396828
774,0.04810872
775,0.048786726
776,0.047856786
777,0.048890809
778,0.049516581
779,0.048417419
780,0.050500886
781,0.052722488
782,0.050817921
783,0.053715785
784,0.054729885
785,0.054170642
786,0.054264821
787,0.053947432
788,0.052492957
789,0.057077631
790,0.052871808
791,0.054900693
792,0.056261313
793,0.052665969
794,0.049075508
795,0.047280822
796,0.048467096
797,0.048417068
798,0.048483079
799,0.047813532
800,0.048945635
801,0.047644043
802,0.046040927
803,0.044850467
804,0.046298002
805,0.046988
806,0.047464772
807,0.046198632
808,0.047569896
809,0.048229753
810,0.051088397
811,0.054484341
812,0.054309745
813,0.05258465
814,0.051474664
815,0.052533783
816,0.052054606
817,0.053014748
818,0.052445508
819,0.052498041
820,0.052124109
821,0.052069757
822,0.051234755
823,0.050428349
824,0.048759893
825,0.048203365
826,0.048747041
827,0.047797378
828,0.047770964
829,0.050571191
830,0.052447798
831,0.05254272
832,0.055947204
833,0.055681881
834,0.054352983
835,0.053421429
836,0.051853435
837,0.050457841
838,0.05310176
839,0.051619996
840,0.050558963
841,0.049539184
842,0.049398125
843,0.050480545
844,0.049780604
845,0.050093089
846,0.049446162
847,0.051267157
848,0.051178124
849,0.05039402
850,0.048399994
851,0.048922571
852,0.046417182
853,0.046523183
854,0.050307983
855,0.044064659
856,0.046889935
857,0.046560093
858,0.046660969
859,0.04666434
860,0.045390359
861,0.04621186
862,0.04653973
863,0.044732256
864,0.044212112
865,0.044803779
866,0.04446829
867,0.044643844
868,0.044211858
869,0.042424343
870,0.042593566
871,0.042412014
872,0.042468049
873,0.04248401
874,0.041146132
875,0.043173694
876,0.045525932
877,0.046711058
878,0.045408103
879,0.046660775
880,0.045961192
881,0.051326096
882,0.048691664
883,0.047109437
884,0.045485458
885,0.047901312
886,0.047313117
887,0.046539903
888,0.044533516
889,0.045269162
890,0.045999002
891,0.046211647
892,0.045878004
893,0.044994684
894,0.044584271
895,0.044390651
896,0.044161579
897,0.044407948
898,0.044829198
899,0.049542117
900,0.05258255
901,0.052827848
902,0.053988402
903,0.052255295
904,0.053202522
905,0.053990655
906,0.052534891
907,0.052424251
908,0.054018634
909,0.053077729
910,0.051428854
911,0.050309549
912,0.051092964
913,0.051543775
914,0.051978939
915,0.051909377
916,0.051675263
917,0.05145141
918,0.051939817
919,0.051714204
920,0.051397832
921,0.051675511
922,0.051381062
923,0.050204716
924,0.050201021
925,0.050863773
926,0.051161792
927,0.049364522
928,0.048191973
929,0.048278737
930,0.048031944
931,0.046014231
932,0.046144447
933,0.046187073
934,0.045029783
935,0.044408004
936,0.045995498
937,0.046402512
938,0.045867346
939,0.044030807
940,0.043617679
941,0.043418361
942,0.043219483
943,0.043434973
944,0.042391808
945,0.043732883
946,0.0447641
947,0.044859233
948,0.044453443
949,0.043789584
950,0.044741335
951,0.046596669
952,0.045398924
953,0.044349333
954,0.043788134
955,0.040814379
956,0.039671031
957,0.040162458
958,0.039450385
959,0.037565517
960,0.038149795
961,0.038348719
962,0.038527904
963,0.038327863
964,0.037737067
965,0.038084003
966,0.038511738
967,0.038308847
968,0.037283997
969,0.037276552
970,0.038402345
971,0.037917623
972,0.038703084
973,0.039048461
974,0.037905065
975,0.036963225
976,0.039181752
977,0.038712616
978,0.03823893
979,0.035459565
980,0.03589799
981,0.039556832
982,0.039071655
983,0.037487846
984,0.037721338
985,0.038393477
986,0.038142177
987,0.037933645
988,0.03772359
989,0.037812251
990,0.03747602
991,0.037476436
992,0.036925381
993,0.035278183
994,0.036264046
995,0.036993882
996,0.037926378
997,0.036192443
998,0.036171283
999,0.035213793
1000,0.034694035
1001,0.03588744
1002,0.035885368
1003,0.034227365
1004,0.033958301
1005,0.033670545
1006,0.035228684
1007,0.03452686
1008,0.034844602
1009,0.034156492
1010,0.033823371
1011,0.03357856
1012,0.033008816
1013,0.032937659
1014,0.034533917
1015,0.033378219
1016,0.033645506
1017,0.033478607
1018,0.033382367
1019,0.032169952
1020,0.032919973
1021,0.033743642
1022,0.033819638
1023,0.033859866
1024,0.033903274
1025,0.036046648
1026,0.035377815
1027,0.034188522
1028,0.036593538
1029,0.035621752
1030,0.0337406
1031,0.033513964
1032,0.032335798
1033,0.031556438
1034,0.031252426
1035,0.030932433
1036,0.030012681
1037,0.029867248
1038,0.029956062
1039,0.029812054
1040,0.02966569
1041,0.029519793
1042,0.029327288
1043,0.029182803
1044,0.029080804
1045,0.028937127
1046,0.029489197
1047,0.030118671
1048,0.029380366
1049,0.02708626
1050,0.026081326
1051,0.026327754
1052,0.025894121
1053,0.027466969
1054,0.027528363
1055,0.026995008
1056,0.026768535
1057,0.02575833
1058,0.025931555
1059,0.025841118
1060,0.026335353
1061,0.026088617
1062,0.025783126
1063,0.025719578
1064,0.025804756
1065,0.025807862
1066,0.026052311
1067,0.025620562
1068,0.025491274
1069,0.025244131
1070,0.025094377
1071,0.02305898
1072,0.022182285
1073,0.022007841
1074,0.021801024
1075,0.022205202
1076,0.022134736
1077,0.021311856
1078,0.022591702
1079,0.02196006
1080,0.0214168
1081,0.02202439
1082,0.023041249
1083,0.023372777
1084,0.024545344
1085,0.023247493
1086,0.023122708
1087,0.022998577
1088,0.022874931
1089,0.022751772
1090,0.022644241
1091,0.023002256
1092,0.022763202
1093,0.022197096
1094,0.021427047
1095,0.021944268
1096,0.021549866
1097,0.021109598
1098,0.02068108
1099,0.02051562
1100,0.020583403
1101,0.021243564
1102,0.022007729
1103,0.022513241
1104,0.020840285
1105,0.020498864
1106,0.02041441
1107,0.020703537
1108,0.020634801
1109,0.020480505
1110,0.02036997
1111,0.019929826
1112,0.019821414
1113,0.019930171
1114,0.019822331
1115,0.020398614
1116,0.020859204
1117,0.020678653
1118,0.019605403
1119,0.019598641
1120,0.018775831
1121,0.017936441
1122,0.017374002
1123,0.016976264
1124,0.017061048
1125,0.016955762
1126,0.014858715
1127,0.015257103
1128,0.016104583
1129,0.015388789
1130,0.014882361
1131,0.014289788
1132,0.013853311
1133,0.013774554
1134,0.013696284
1135,0.013165947
1136,0.013087155
1137,0.013008768
1138,0.01287286
1139,0.012569791
1140,0.012826284
1141,0.012799097
1142,0.012784462
1143,0.012612002
1144,0.014210423
1145,0.014080784
1146,0.014434569
1147,0.014419523
1148,0.015097624
1149,0.016495237
1150,0.016023368
1151,0.016386792
1152,0.016624481
1153,0.019062562
1154,0.018551054
1155,0.017579435
1156,0.017212808
1157,0.017683623
1158,0.01793012
1159,0.018115056
1160,0.018114887
1161,0.0180251
1162,0.018214088
1163,0.018463234
1164,0.018182046
1165,0.017769944
1166,0.018613811
1167,0.018132158
1168,0.017873297
1169,0.018152996
1170,0.018633431
1171,0.018959986
1172,0.017633506
1173,0.017461019
1174,0.014857822
1175,0.015492324
1176,0.015861315
1177,0.014739409
1178,0.015970297
1179,0.017001131
1180,0.015982728
1181,0.015784018
1182,0.016303373
1183,0.016278986
1184,0.016192291
1185,0.015507392
1186,0.014928802
1187,0.014595211
1188,0.01390456
1189,0.013755948
1190,0.014243695
1191,0.015599622
1192,0.015333559
1193,0.014795407
1194,0.016036818
1195,0.015825637
1196,0.016702958
1197,0.015453309
1198,0.013564258
1199,0.014766304
1200,0.014618225
1201,0.014102386
1202,0.014405515
1203,0.014190345
1204,0.013519062
1205,0.01345001
1206,0.013192302
1207,0.013077007
1208,0.013360888
1209,0.013292294
1210,0.013224109
1211,0.013182366
1212,0.01299728
1213,0.012982565
1214,0.014188325
1215,0.013174241
1216,0.012760516
1217,0.01131678
1218,0.012089741
1219,0.011557087
1220,0.011539095
1221,0.009871853
1222,0.010056797
1223,0.010386061
1224,0.011634016
1225,0.012075037
1226,0.011914441
1227,0.013151789
1228,0.013116564
1229,0.013386451
1230,0.013061538
1231,0.013515083
1232,0.013530311
1233,0.013456914
1234,0.013398386
1235,0.013406724
1236,0.012782298
1237,0.012654483
1238,0.012496599
1239,0.012961025
1240,0.015170525
1241,0.016355631
1242,0.015123717
1243,0.018041886
1244,0.016923519
1245,0.016134632
1246,0.017349206
1247,0.017626583
1248,0.017419596
1249,0.01755167
1250,0.017031922
1251,0.016404923
1252,0.016753382
1253,0.016417026
1254,0.016475256
1255,0.016342512
1256,0.016047449
1257,0.015970633
1258,0.015868194
1259,0.016943926
1260,0.017495755
1261,0.017041834
1262,0.016606036
1263,0.018515413
1264,0.017282376
1265,0.017962096
1266,0.019268864
1267,0.016712666
1268,0.016290701
1269,0.01599778
1270,0.015036647
1271,0.015509283
1272,0.015665738
1273,0.015829705
1274,0.015951932
1275,0.015906278
1276,0.015965255
1277,0.016097884
1278,0.016098399
1279,0.016066517
1280,0.015364086
1281,0.014718281
1282,0.014872971
1283,0.016022178
1284,0.014054507
1285,0.014727491
1286,0.015102285
1287,0.01430586
1288,0.014245866
1289,0.015155612
1290,0.014595195
1291,0.014821257
1292,0.015539068
1293,0.01605568
1294,0.016169283
1295,0.015638877
1296,0.01355688
1297,0.013157933
1298,0.013541604
1299,0.014469554
1300,0.014692228
1301,0.015341906
1302,0.015337952
1303,0.015229339
1304,0.015156207
1305,0.015304534
1306,0.015800305
1307,0.015656948
1308,0.015376077
1309,0.015088256
1310,0.015787874
1311,0.016484198
1312,0.016194073
1313,0.016378776
1314,0.016766444
1315,0.016611076
1316,0.016386633
1317,0.015130065
1318,0.015295946
1319,0.014779678
1320,0.014044493
1321,0.013591183
1322,0.014524715
1323,0.014034825
1324,0.014691281
1325,0.013963152
1326,0.01369252
1327,0.013740427
1328,0.013746846
1329,0.013483016
1330,0.014382302
1331,0.014290047
1332,0.013881871
1333,0.013244499
1334,0.01307179
1335,0.013698629
1336,0.013594482
1337,0.014331252
1338,0.013278644
1339,0.013318302
1340,0.012845029
1341,0.012998969
1342,0.013767741
1343,0.01437541
1344,0.014672431
1345,0.014224005
1346,0.014329263
1347,0.014804933
1348,0.013993401
1349,0.01393954
1350,0.014012189
1351,0.013898
1352,0.013665474
1353,0.013505224
1354,0.013445698
1355,0.013764548
1356,0.014062706
1357,0.014418232
1358,0.015077524
1359,0.015920286
1360,0.016141525
1361,0.018556428
1362,0.018656617
1363,0.018459475
1364,0.017320375
1365,0.017334348
1366,0.016584984
1367,0.016657975
1368,0.016240954
1369,0.01631319
1370,0.015388821
1371,0.014800859
1372,0.015420103
1373,0.015068374
1374,0.014997597
1375,0.015156968
1376,0.01492412
1377,0.014853391
1378,0.014629614
1379,0.014776896
1380,0.014746159
1381,0.014506636
1382,0.014156298
1383,0.013651889
1384,0.014099496
1385,0.016911509
1386,0.018379823
1387,0.016956189
1388,0.016855972
1389,0.017890388
1390,0.018020306
1391,0.018008542
1392,0.017199082
1393,0.018961834
1394,0.021107772
1395,0.018876275
1396,0.01825386
1397,0.017682942
1398,0.017756858
1399,0.017579866
1400,0.017537814
1401,0.017770486
1402,0.01811916
1403,0.019018259
1404,0.018496036
1405,0.018601713
1406,0.018577311
1407,0.018419181
1408,0.018206621
1409,0.017760088
1410,0.017070763
1411,0.01704647
1412,0.016545079
1413,0.015901671
1414,0.0157599
1415,0.014621562
1416,0.016347864
1417,0.015338473
1418,0.01674985
1419,0.017208127
1420,0.016963532
1421,0.01689816
1422,0.016466452
1423,0.016604274
1424,0.016389865
1425,0.015849685
1426,0.015831454
1427,0.01438674
1428,0.014508486
1429,0.015684985
1430,0.01587322
1431,0.01560163
1432,0.01639109
1433,0.016451913
1434,0.015892384
1435,0.015626969
1436,0.016323564
1437,0.015818686
1438,0.015794792
1439,0.015725814
1440,0.015176048
1441,0.01534729
1442,0.014908341
1443,0.014967865
1444,0.014826825
1445,0.015106108
1446,0.015030591
1447,0.014753191
1448,0.014512199
1449,0.014473018
1450,0.014416093
1451,0.014852862
1452,0.01385202
1453,0.014868573
1454,0.015211952
1455,0.014384514
1456,0.015382924
1457,0.014939393
1458,0.014868771
1459,0.01520551
1460,0.01422586
1461,0.014905474
1462,0.015647854
1463,0.013581991
1464,0.014017212
1465,0.013645553
1466,0.013454347
1467,0.012528255
1468,0.013116045
1469,0.013170228
1470,0.013145892
1471,0.013140122
1472,0.013096017
1473,0.013051889
1474,0.013785703
1475,0.013615935
1476,0.013442155
1477,0.014221667
1478,0.013954208
1479,0.014684173
1480,0.014274721
1481,0.01514178
1482,0.015205711
1483,0.014745618
1484,0.014709683
1485,0.014147915
1486,0.013849964
1487,0.013996877
1488,0.013861837
1489,0.014176437
1490,0.013574665
1491,0.013611134
1492,0.013773778
1493,0.01391155
1494,0.01429344
1495,0.014394469
1496,0.014347129
1497,0.014258669
1498,0.01453597
1499,0.013613497
1500,0.01400889
1501,0.014278382
1502,0.013853134
1503,0.012943082
1504,0.014209261
1505,0.014448341
1506,0.014233112
1507,0.015548176
1508,0.015065846
1509,0.013936805
1510,0.014580103
1511,0.014907578
1512,0.014988256
1513,0.014138875
1514,0.015693323
1515,0.01581318
1516,0.015587544
1517,0.015677767
1518,0.015622645
1519,0.015753645
1520,0.015697999
1521,0.015836147
1522,0.015712517
1523,0.014801442
1524,0.015378661
1525,0.015225139
1526,0.014689032
1527,0.01516084
1528,0.016052098
1529,0.01618833
1530,0.016220562
1531,0.016153622
1532,0.015710507
1533,0.015343184
1534,0.015626722
1535,0.015492418
1536,0.017188247
1537,0.0170347
1538,0.017010175
1539,0.016734987
1540,0.018511522
1541,0.018794488
1542,0.018763983
1543,0.01816194
1544,0.017546389
1545,0.017505342
1546,0.017786828
1547,0.018158941
1548,0.01783938
1549,0.015501354
1550,0.0152745
1551,0.01584847
1552,0.016155829
1553,0.016008091
1554,0.016305538
1555,0.016663294
1556,0.017293597
1557,0.018196266
1558,0.017734524
1559,0.016296233
1560,0.016432225
1561,0.016970766
1562,0.018143227
1563,0.017965866
1564,0.016671168
1565,0.016315627
1566,0.016218426
1567,0.015623255
1568,0.01562336
1569,0.015557178
1570,0.015277377
1571,0.015659348
1572,0.015883933
1573,0.014886746
1574,0.015178893
1575,0.015021886
1576,0.015190054
1577,0.014717831
1578,0.015069164
1579,0.014686023
1580,0.014232732
1581,0.014355227
1582,0.013897887
1583,0.013886845
1584,0.014012346
1585,0.013607052
1586,0.015149185
1587,0.014705125
1588,0.014676962
1589,0.014319756
1590,0.014269181
1591,0.014243391
1592,0.014359899
1593,0.01398319
1594,0.014277298
1595,0.014324074
1596,0.014352231
1597,0.01374349
1598,0.014134964
1599,0.014267495
1600,0.013749814
1601,0.012543563
1602,0.012150258
1603,0.012666129
1604,0.013113591
1605,0.01324228
1606,0.013552132
1607,0.013169091
1608,0.012464
1609,0.011836711
1610,0.011311579
1611,0.011286887
1612,0.011245097
1613,0.011214876
1614,0.011175528
1615,0.010981463
1616,0.010945746
1617,0.010907999
1618,0.011107932
1619,0.010997953
1620,0.011786847
1621,0.010852052
1622,0.010795537
1623,0.011186982
1624,0.010951198
1625,0.011357811
1626,0.010641693
1627,0.010714637
1628,0.010447734
1629,0.010433673
1630,0.011753575
1631,0.011990844
1632,0.01262265
1633,0.013182318
1634,0.01311226
1635,0.013393269
1636,0.013350335
1637,0.013433911
1638,0.013455963
1639,0.0134086
1640,0.013359297
1641,0.013310422
1642,0.013261707
1643,0.012798799
1644,0.012482396
1645,0.012843981
1646,0.01218317
1647,0.011616872
1648,0.012492915
1649,0.011292694
1650,0.010403297
1651,0.010762115
1652,0.010445408
1653,0.010957693
1654,0.010687063
1655,0.010757268
1656,0.011549234
1657,0.011586034
1658,0.011526572
1659,0.011400954
1660,0.011297504
1661,0.011315966
1662,0.011094119
1663,0.011136175
1664,0.011148496
1665,0.010626018
1666,0.01058331
1667,0.010408395
1668,0.011909002
1669,0.011559305
1670,0.011236948
1671,0.010646628
1672,0.010498663
1673,0.010645264
1674,0.010647005
1675,0.010850258
1676,0.010360446
1677,0.010358843
1678,0.010408965
1679,0.010543632
1680,0.010293664
1681,0.010914439
1682,0.011023123
1683,0.010519948
1684,0.01134409
1685,0.011346122
1686,0.011303224
1687,0.011260521
1688,0.011217985
1689,0.011391382
1690,0.01114436
1691,0.011448458
1692,0.010855526
1693,0.01126354
1694,0.011260995
1695,0.011438718
1696,0.011081872
1697,0.011487327
1698,0.010457523
1699,0.009482147
1700,0.009644431
1701,0.009203582
1702,0.008886364
1703,0.009155605
1704,0.008018181
1705,0.008592956
1706,0.008665095
1707,0.008973454
1708,0.009302167
1709,0.009158285
1710,0.009194271
1711,0.009528645
1712,0.009488787
1713,0.009639876
1714,0.009605899
1715,0.009278448
1716,0.009069515
1717,0.009234818
1718,0.009302355
1719,0.009351226
1720,0.009194396
1721,0.010698997
1722,0.009675917
1723,0.009559706
1724,0.009885708
1725,0.009265921
1726,0.008652648
1727,0.008874852
1728,0.009487522
1729,0.00928368
1730,0.008951238
1731,0.009258949
1732,0.009622279
1733,0.00998334
1734,0.009937375
1735,0.009898357
1736,0.009863073
1737,0.009806116
1738,0.009737236
1739,0.009399465
1740,0.009388573
1741,0.010626631
1742,0.011083293
1743,0.011102948
1744,0.011748223
1745,0.011093096
1746,0.010952971
1747,0.011824013
1748,0.012292179
1749,0.012076971
1750,0.012391248
1751,0.012037342
1752,0.012374218
1753,0.012296118
1754,0.012211413
1755,0.0109809
1756,0.011122006
1757,0.011780205
1758,0.012176359
1759,0.012053378
1760,0.012315927
1761,0.01264416
1762,0.012805009
1763,0.012816226
1764,0.012613854
1765,0.01293559
1766,0.013298616
1767,0.013160103
1768,0.012942159
1769,0.01319745
1770,0.01194648
1771,0.011753898
1772,0.012180863
1773,0.012242146
1774,0.01128422
1775,0.011562582
1776,0.011378468
1777,0.012291331
1778,0.012849611
1779,0.012051303
1780,0.012401193
1781,0.012360213
1782,0.012316372
1783,0.012907701
1784,0.012857092
1785,0.012361102
1786,0.012149846
1787,0.012506296
1788,0.011657509
1789,0.011916676
1790,0.012206598
1791,0.012138284
1792,0.012153986
1793,0.012246776
1794,0.011284396
1795,0.011082229
1796,0.012152333
1797,0.011579087
1798,0.011291654
1799,0.011313574
1800,0.012360349
1801,0.012451878
1802,0.012495704
1803,0.012914121
1804,0.013293814
1805,0.013236068
1806,0.01317845
1807,0.012861438
1808,0.012805167
1809,0.012750099
1810,0.012791535
1811,0.012332913
1812,0.01174024
1813,0.012240588
1814,0.012285324
1815,0.012715188
1816,0.01290234
1817,0.012779965
1818,0.012677242
1819,0.01270978
1820,0.012695338
1821,0.012164249
1822,0.012321918
1823,0.012891703
1824,0.011643439
1825,0.011417008
1826,0.012937315
1827,0.01151173
1828,0.011718186
1829,0.011983522
1830,0.011930905
1831,0.011382721
1832,0.011334788
1833,0.011298441
1834,0.010863538
1835,0.011057891
1836,0.010348778
1837,0.010302839
1838,0.010590531
1839,0.010562842
1840,0.010874104
1841,0.010623606
1842,0.010229287
1843,0.01004871
1844,0.009574621
1845,0.009952454
1846,0.009789347
1847,0.009741018
1848,0.009796253
1849,0.010054096
1850,0.010023094
1851,0.009958165
1852,0.009917259
1853,0.010468238
1854,0.01062733
1855,0.010651553
1856,0.010593009
1857,0.010551697
1858,0.011643691
1859,0.011374856
1860,0.01177426
1861,0.011750468
1862,0.012130515
1863,0.012235101
1864,0.012974968
1865,0.012565249
1866,0.013434846
1867,0.012394976
1868,0.01267464
1869,0.012802928
1870,0.012907364
1871,0.012777244
1872,0.013174184
1873,0.012872203
1874,0.013501013
1875,0.014135989
1876,0.013742673
1877,0.013792591
1878,0.013741896
1879,0.013698422
1880,0.013671077
1881,0.013621798
1882,0.013349337
1883,0.012787864
1884,0.012822402
1885,0.012722252
1886,0.013267359
1887,0.013091666
1888,0.012497156
1889,0.013109222
1890,0.012786291
1891,0.012113761
1892,0.012623425
1893,0.012291276
1894,0.012549862
1895,0.011981362
1896,0.013048295
1897,0.013911647
1898,0.013932284
1899,0.013557648
1900,0.013479993
1901,0.012791492
1902,0.012870687
1903,0.013040763
1904,0.013430684
1905,0.013578043
1906,0.013528365
1907,0.01247564
1908,0.012341127
1909,0.012866948
1910,0.013681971
1911,0.012907793
1912,0.013348264
1913,0.011861086
1914,0.01154931
1915,0.011712717
1916,0.013163556
1917,0.011935679
1918,0.012873289
1919,0.011803425
1920,0.011558593
1921,0.011043191
1922,0.01160975
1923,0.012087625
1924,0.012067011
1925,0.012014801
1926,0.011983391
1927,0.011941346
1928,0.012093769
1929,0.012052178
1930,0.011993267
1931,0.011898077
1932,0.011570974
1933,0.011858379
1934,0.01167595
1935,0.011890774
1936,0.012078217
1937,0.012074999
1938,0.011683299
1939,0.011817729
1940,0.012132498
1941,0.012149442
1942,0.011161418
1943,0.011597327
1944,0.011445178
1945,0.011006539
1946,0.011469942
1947,0.011420764
1948,0.011459738
1949,0.011428569
1950,0.011029223
1951,0.010566879
1952,0.011350638
1953,0.011702925
1954,0.011734727
1955,0.011662288
1956,0.011830838
1957,0.011730881
1958,0.011720257
1959,0.011634539
1960,0.011319986
1961,0.010686409
1962,0.010422312
1963,0.010612563
1964,0.010321933
1965,0.010313755
1966,0.010082995
1967,0.010199214
1968,0.009889966
1969,0.010710568
1970,0.010520111
1971,0.010117009
1972,0.009904208
1973,0.0099294
1974,0.009893798
1975,0.009747229
1976,0.00971149
1977,0.009671587
1978,0.009706813
1979,0.00975835
1980,0.01055404
1981,0.01071933
1982,0.010594021
1983,0.01091816
1984,0.010827531
1985,0.010423023
1986,0.010974086
1987,0.010573889
1988,0.010204657
1989,0.01034987
1990,0.011020133
1991,0.011526645
1992,0.010720766
1993,0.010113683
1994,0.009825159
1995,0.010082884
1996,0.010277842
1997,0.010237158
1998,0.010221664
1999,0.010190748
2000,0.010150435
2001,0.010101052
2002,0.010174419
2003,0.010105478
2004,0.009912448
2005,0.010477921
2006,0.01134852
2007,0.010696134
2008,0.010264745
2009,0.010114625
2010,0.010582842
2011,0.010374339
2012,0.010373454
2013,0.009982082
2014,0.009837229
2015,0.009486348
2016,0.010487334
2017,0.010204461
2018,0.010652215
2019,0.011666873
2020,0.0119533
2021,0.011951554
2022,0.011909673
2023,0.012375427
2024,0.012329429
2025,0.012232793
2026,0.011972294
2027,0.012887969
2028,0.012328616
2029,0.01094375
2030,0.010842502
2031,0.011034293
2032,0.010536352
2033,0.010264698
2034,0.009322584
2035,0.009264066
2036,0.009205117
2037,0.009000875
2038,0.008757607
2039,0.008615418
2040,0.008539481
2041,0.008643581
2042,0.008884771
2043,0.008104418
2044,0.008164047
2045,0.008478164
2046,0.008515686
2047,0.008631161
2048,0.008600451
2049,0.008569486
2050,0.008503242
2051,0.008047938
2052,0.008691711
2053,0.009111119
2054,0.0091298
2055,0.008900815
2056,0.009084033
2057,0.008774697
2058,0.008859942
2059,0.009659276
2060,0.009401251
2061,0.009181258
2062,0.009485892
2063,0.009440735
2064,0.010122053
2065,0.010472421
2066,0.010720217
2067,0.012060163
2068,0.011244581
2069,0.01072724
2070,0.010795151
2071,0.009809532
2072,0.009873201
2073,0.009842513
2074,0.009289881
2075,0.00904543
2076,0.008288005
2077,0.00894314
2078,0.009037364
2079,0.009109573
2080,0.008922226
2081,0.00919869
2082,0.00911543
2083,0.009951985
2084,0.01128239
2085,0.011773207
2086,0.01186352
2087,0.011741487
2088,0.011662549
2089,0.011942435
2090,0.011905167
2091,0.011706428
2092,0.011700928
2093,0.011583041
2094,0.011728674
2095,0.011648229
2096,0.011613882
2097,0.011579698
2098,0.011740492
2099,0.011794116
2100,0.011638147
2101,0.012047268
2102,0.012888067
2103,0.011566492
2104,0.01140125
2105,0.01145335
2106,0.011482554
2107,0.011660038
2108,0.01130009
2109,0.011435508
2110,0.011305534
2111,0.011062143
2112,0.010991941
2113,0.011270014
2114,0.011361898
2115,0.011404009
2116,0.011859584
2117,0.011799693
2118,0.011792147
2119,0.011815847
2120,0.011778027
2121,0.011739304
2122,0.011008692
2123,0.011255021
2124,0.010487564
2125,0.010528163
2126,0.010615744
2127,0.010623008
2128,0.010708901
2129,0.010776767
2130,0.0109037
2131,0.011062125
2132,0.011626881
2133,0.011916802
2134,0.011926817
2135,0.012071456
2136,0.011864912
2137,0.011995903
2138,0.012190883
2139,0.012055
2140,0.012022087
2141,0.011986607
2142,0.011943922
2143,0.0121403
2144,0.012134738
2145,0.012093333
2146,0.012102941
2147,0.012217729
2148,0.012221973
2149,0.01122013
2150,0.011015693
2151,0.010995846
2152,0.012036865
2153,0.012159044
2154,0.012275889
2155,0.012152739
2156,0.0122774
2157,0.012153729
2158,0.011268418
2159,0.011250758
2160,0.011309519
2161,0.012590732
2162,0.012777168
2163,0.012559122
2164,0.012943977
2165,0.012536941
2166,0.01166567
2167,0.01161876
2168,0.011848743
2169,0.011805284
2170,0.011939764
2171,0.011375095
2172,0.011368807
2173,0.011664836
2174,0.011715099
2175,0.010828029
2176,0.010182273
2177,0.009882265
2178,0.010162113
2179,0.010495254
2180,0.010303234
2181,0.010297577
2182,0.010213956
2183,0.010750858
2184,0.010837463
2185,0.011719733
2186,0.012298138
2187,0.01214145
2188,0.012192446
2189,0.012256251
2190,0.012288882
2191,0.012056228
2192,0.012011601
2193,0.012099783
2194,0.012258311
2195,0.012134704
2196,0.011814512
2197,0.011820095
2198,0.012109204
2199,0.012873148
2200,0.01171591
2201,0.011339943
2202,0.01094239
2203,0.010420491
2204,0.01062768
2205,0.010855268
2206,0.010703326
2207,0.01087399
2208,0.01088193
2209,0.011030206
2210,0.010995511
2211,0.010792135
2212,0.010917535
2213,0.011081365
2214,0.011038997
2215,0.010952592
2216,0.010836148
2217,0.011173148
2218,0.01142261
2219,0.011737469
2220,0.012033647
2221,0.012017278
2222,0.012490223
2223,0.012003993
2224,0.01155706
2225,0.010947326
2226,0.011053061
2227,0.011510414
2228,0.011450587
2229,0.011861864
2230,0.011518928
2231,0.011544044
2232,0.011377058
2233,0.011650979
2234,0.01151753
2235,0.011473666
2236,0.011399353
2237,0.011429991
2238,0.011364429
2239,0.01135583
2240,0.01137181
2241,0.011332834
2242,0.011316047
2243,0.011349909
2244,0.011458502
2245,0.011409105
2246,0.011323947
2247,0.011240163
2248,0.011172556
2249,0.010783225
2250,0.010642205
2251,0.009893536
2252,0.009645257
2253,0.009834339
2254,0.010693362
2255,0.010973872
2256,0.010936996
2257,0.011176458
2258,0.010926473
2259,0.011207601
2260,0.011391325
2261,0.010651058
2262,0.010610294
2263,0.010526116
2264,0.010553066
2265,0.010489059
2266,0.01041979
2267,0.010375185
2268,0.010153467
2269,0.009720512
2270,0.010493555
2271,0.010430719
2272,0.010220526
2273,0.009668981
2274,0.009778968
2275,0.009292329
2276,0.009515287
2277,0.009423654
2278,0.010217624
2279,0.009741761
2280,0.010861294
2281,0.010458621
2282,0.010419699
2283,0.010370909
2284,0.010468195
2285,0.01076318
2286,0.010724171
2287,0.010684433
2288,0.010645725
2289,0.010528006
2290,0.011166928
2291,0.011120373
2292,0.010947459
2293,0.010537915
2294,0.010621334
2295,0.010704786
2296,0.010118501
2297,0.010859674
2298,0.010692153
2299,0.010715723
2300,0.010864463
2301,0.010270383
2302,0.010480054
2303,0.011003324
2304,0.010574892
2305,0.010590433
2306,0.010702603
2307,0.011062274
2308,0.011318847
2309,0.011297703
2310,0.010559521
2311,0.010523174
2312,0.010487028
2313,0.010451051
2314,0.0104152
2315,0.010136523
2316,0.00997864
2317,0.00993906
2318,0.010761268
2319,0.010746679
2320,0.010818067
2321,0.011224536
2322,0.011718417
2323,0.011809693
2324,0.012016092
2325,0.011251219
2326,0.010683829
2327,0.010667955
2328,0.010450694
2329,0.011291116
2330,0.011267013
2331,0.011476812
2332,0.011532471
2333,0.011489705
2334,0.011450322
2335,0.0116802
2336,0.011752743
2337,0.011370732
2338,0.01196404
2339,0.011968667
2340,0.012315886
2341,0.01236266
2342,0.012354773
2343,0.012587243
2344,0.012540032
2345,0.012885819
2346,0.012584742
2347,0.012629252
2348,0.01327557
2349,0.013136495
2350,0.013784461
2351,0.013681347
2352,0.013795978
2353,0.013876398
2354,0.013727934
2355,0.013636049
2356,0.013562106
2357,0.013463169
2358,0.013555889
2359,0.013505157
2360,0.013393559
2361,0.013273082
2362,0.013223388
2363,0.013239947
2364,0.012845449
2365,0.012580094
2366,0.012764056
2367,0.012756377
2368,0.01267644
2369,0.012481678
2370,0.012343462
2371,0.012944763
2372,0.012874431
2373,0.012901751
2374,0.012452974
2375,0.012330377
2376,0.012720529
2377,0.0125965
2378,0.01281064
2379,0.012487859
2380,0.0124963
2381,0.012440952
2382,0.01164821
2383,0.011604148
2384,0.011757159
2385,0.011816179
2386,0.011771007
2387,0.011726789
2388,0.011516779
2389,0.011712104
2390,0.01168328
2391,0.011908279
2392,0.01181431
2393,0.01260507
2394,0.012785241
2395,0.012636514
2396,0.012084151
2397,0.011845727
2398,0.011758893
2399,0.011370106
2400,0.011424421
2401,0.011521386
2402,0.011629659
2403,0.011651784
2404,0.011606305
2405,0.011708381
2406,0.011570952
2407,0.011667566
2408,0.011621136
2409,0.012034107
2410,0.011985811
2411,0.011891505
2412,0.012081708
2413,0.011407078
2414,0.011398175
2415,0.011442176
2416,0.010389819
2417,0.011043923
2418,0.010625666
2419,0.010895344
2420,0.011063429
2421,0.011773628
2422,0.011695041
2423,0.011727845
2424,0.012141642
2425,0.011981212
2426,0.011888813
2427,0.011872678
2428,0.01179726
2429,0.011840092
2430,0.011818119
2431,0.012135476
2432,0.012092457
2433,0.012050455
2434,0.01200831
2435,0.011802475
2436,0.011569296
2437,0.011447963
2438,0.011018464
2439,0.011105844
2440,0.01089006
2441,0.011172617
2442,0.011341936
2443,0.011242809
2444,0.011533021
2445,0.012906129
2446,0.013040269
2447,0.012888448
2448,0.012612222
2449,0.012734376
2450,0.011980457
2451,0.012049826
2452,0.012059601
2453,0.012019251
2454,0.011978129
2455,0.0119365
2456,0.011894397
2457,0.011851543
2458,0.011806176
2459,0.011881796
2460,0.012304618
2461,0.012269019
2462,0.011966332
2463,0.01213899
2464,0.012037733
2465,0.011922533
2466,0.012328031
2467,0.012514078
2468,0.01242044
2469,0.01212792
2470,0.011965128
2471,0.012105096
2472,0.01256887
2473,0.012545436
2474,0.012502666
2475,0.012554
2476,0.01251033
2477,0.012338752
2478,0.012297745
2479,0.012234122
2480,0.012191019
2481,0.01215012
2482,0.012110628
2483,0.012117992
2484,0.012056633
2485,0.012052446
2486,0.012022729
2487,0.011994097
2488,0.011988321
2489,0.012176643
2490,0.012181389
2491,0.012351122
2492,0.012444916
2493,0.012240408
2494,0.011872815
2495,0.011893514
2496,0.011646762
2497,0.011554285
2498,0.011132121
2499,0.011036563
2500,0.01099537
2501,0.010954306
2502,0.010912181
2503,0.010872253
2504,0.010832763
2505,0.010886144
2506,0.010809465
2507,0.010577331
2508,0.010538075
2509,0.010448501
2510,0.010316356
2511,0.010130179
2512,0.010361219
2513,0.010454909
2514,0.010539947
2515,0.010498998
2516,0.010466624
2517,0.010214688
2518,0.010156914
2519,0.010210712
2520,0.010865741
2521,0.011619393
2522,0.011913728
2523,0.012055939
2524,0.011946308
2525,0.011899945
2526,0.011830223
2527,0.011785765
2528,0.011739338
2529,0.011697644
2530,0.011651476
2531,0.011342561
2532,0.011953164
2533,0.011970013
2534,0.012338706
2535,0.012291546
2536,0.012321168
2537,0.01262846
2538,0.011908865
2539,0.011035754
2540,0.01124063
2541,0.011162875
2542,0.010878967
2543,0.012136708
2544,0.012132267
2545,0.011849991
2546,0.011351628
2547,0.01091322
2548,0.010649335
2549,0.010815069
2550,0.010772475
2551,0.010729815
2552,0.010710196
2553,0.010767641
2554,0.010727183
2555,0.011114905
2556,0.012285354
2557,0.012865571
2558,0.013448464
2559,0.01223424
2560,0.011415927
2561,0.011413305
2562,0.011247619
2563,0.011248458
2564,0.011129775
2565,0.011247851
2566,0.011410164
2567,0.011297174
2568,0.011978039
2569,0.011812256
2570,0.011785922
2571,0.011981244
2572,0.011950193
2573,0.011922871
2574,0.011546904
2575,0.01153713
2576,0.011511808
2577,0.01134187
2578,0.01130609
2579,0.011268066
2580,0.011339583
2581,0.01218974
2582,0.011489923
2583,0.01158982
2584,0.011208242
2585,0.01098889
2586,0.011753431
2587,0.011758646
2588,0.011652745
2589,0.011677146
2590,0.012124563
2591,0.012179361
2592,0.011753632
2593,0.011181801
2594,0.01111316
2595,0.011069889
2596,0.010708314
2597,0.01068423
2598,0.010799731
2599,0.010755982
2600,0.010994619
2601,0.01098423
2602,0.010934076
2603,0.010984224
2604,0.011658725
2605,0.011638185
2606,0.012062854
2607,0.012024192
2608,0.01263772
2609,0.012834656
2610,0.012702329
2611,0.01254577
2612,0.012080087
2613,0.012410528
2614,0.012436574
2615,0.013383619
2616,0.013014599
2617,0.013469752
2618,0.013710997
2619,0.012366293
2620,0.012684876
2621,0.012660698
2622,0.012616498
2623,0.012568001
2624,0.012526406
2625,0.012482403
2626,0.012322638
2627,0.012311198
2628,0.012506393
2629,0.011379443
2630,0.011660894
2631,0.011601368
2632,0.011381393
2633,0.011263873
2634,0.011780372
2635,0.012996746
2636,0.012645359
2637,0.012654683
2638,0.012584054
2639,0.012598396
2640,0.01320804
2641,0.012488418
2642,0.012635401
2643,0.012056275
2644,0.012230167
2645,0.012182853
2646,0.012369768
2647,0.012322801
2648,0.012276
2649,0.012156795
2650,0.01220598
2651,0.012162166
2652,0.012145707
2653,0.012086801
2654,0.012267454
2655,0.011496611
2656,0.011139679
2657,0.011285445
2658,0.010992921
2659,0.010924657
2660,0.010847921
2661,0.010712783
2662,0.011163396
2663,0.011003502
2664,0.01096464
2665,0.010994432
2666,0.011016916
2667,0.011032114
2668,0.010992856
2669,0.010953104
2670,0.010915989
2671,0.010820196
2672,0.010755961
2673,0.010715869
2674,0.010676074
2675,0.010736461
2676,0.010679851
2677,0.01066833
2678,0.010658113
2679,0.010685973
2680,0.010244961
2681,0.01024842
2682,0.010040629
2683,0.010180987
2684,0.010552059
2685,0.010517879
2686,0.010526074
2687,0.011522528
2688,0.011716453
2689,0.011306946
2690,0.011594322
2691,0.011660631
2692,0.01164345
2693,0.011605067
2694,0.011564086
2695,0.011525703
2696,0.011483401
2697,0.011618618
2698,0.011582011
2699,0.011661776
2700,0.011291824
2701,0.011086881
2702,0.011099704
2703,0.011082087
2704,0.010627523
2705,0.010695902
2706,0.009827524
2707,0.00995659
2708,0.00981469
2709,0.010355822
2710,0.01010242
2711,0.009305971
2712,0.009318601
2713,0.009844173
2714,0.009828841
2715,0.009657203
2716,0.009738448
2717,0.009703062
2718,0.009725675
2719,0.009695786
2720,0.009664178
2721,0.009632932
2722,0.009605732
2723,0.009583265
2724,0.009593651
2725,0.009280308
2726,0.009838898
2727,0.009966052
2728,0.00965767
2729,0.009199675
2730,0.009547504
2731,0.009967584
2732,0.009611776
2733,0.009857974
2734,0.009886716
2735,0.009758556
2736,0.009890937
2737,0.009757815
2738,0.010148866
2739,0.009618418
2740,0.009612576
2741,0.009614355
2742,0.009580659
2743,0.009547262
2744,0.00941576
2745,0.009378008
2746,0.009401196
2747,0.009362113
2748,0.009500982
2749,0.009515455
2750,0.00958198
2751,0.009824092
2752,0.009247298
2753,0.008538402
2754,0.009580043
2755,0.009827397
2756,0.009991633
2757,0.009814692
2758,0.009941578
2759,0.010067273
2760,0.009611497
2761,0.009299678
2762,0.009187211
2763,0.009155872
2764,0.009122757
2765,0.009090156
2766,0.00905766
2767,0.00905272
2768,0.009020001
2769,0.009006067
2770,0.008973824
2771,0.008742393
2772,0.008683764
2773,0.007821919
2774,0.007794022
2775,0.007807744
2776,0.008497974
2777,0.009005332
2778,0.008144572
2779,0.008072292
2780,0.008113803
2781,0.008110846
2782,0.007979049
2783,0.008625355
2784,0.008773523
2785,0.008921167
2786,0.00885867
2787,0.008642002
2788,0.008949931
2789,0.008914877
2790,0.008882337
2791,0.009016762
2792,0.008984661
2793,0.008952634
2794,0.00892027
2795,0.00891265
2796,0.008885207
2797,0.008292388
2798,0.008271914
2799,0.008278229
2800,0.008367186
2801,0.008344689
2802,0.007880094
2803,0.007727441
2804,0.007719303
2805,0.007552958
2806,0.008002406
2807,0.008272021
2808,0.008462691
2809,0.008463601
2810,0.008125627
2811,0.008326163
2812,0.008304072
2813,0.008273819
2814,0.008406533
2815,0.008519374
2816,0.00848842
2817,0.008457322
2818,0.008439641
2819,0.009073398
2820,0.009041669
2821,0.009009869
2822,0.008902342
2823,0.008909994
2824,0.008944437
2825,0.009015653
2826,0.009067899
2827,0.00896533
2828,0.008432688
2829,0.00831913
2830,0.009796646
2831,0.010419735
2832,0.010862574
2833,0.010979955
2834,0.010649986
2835,0.010612202
2836,0.010679097
2837,0.010588537
2838,0.010552091
2839,0.010516583
2840,0.010481227
2841,0.010446033
2842,0.010423318
2843,0.010391993
2844,0.009614034
2845,0.008787942
2846,0.009097646
2847,0.009118
2848,0.009342503
2849,0.009565435
2850,0.008957052
2851,0.008707751
2852,0.008255965
2853,0.008709013
2854,0.008878152
2855,0.008663657
2856,0.009160983
2857,0.009673782
2858,0.009387857
2859,0.009406058
2860,0.009706365
2861,0.00966386
2862,0.009092136
2863,0.009059727
2864,0.009026822
2865,0.009140608
2866,0.009111066
2867,0.009870167
2868,0.009865019
2869,0.009925046
2870,0.009906867
2871,0.00964244
2872,0.010339782
2873,0.010030814
2874,0.010076345
2875,0.009445886
2876,0.009545389
2877,0.01001298
2878,0.010703953
2879,0.010703525
2880,0.010773868
2881,0.011198498
2882,0.011327191
2883,0.01116938
2884,0.011347502
2885,0.01130436
2886,0.011264393
2887,0.01122506
2888,0.011185431
2889,0.011154698
2890,0.011456893
2891,0.011425148
2892,0.011733602
2893,0.011830982
2894,0.012260016
2895,0.013873521
2896,0.014286651
2897,0.013607022
2898,0.013254553
2899,0.014747558
2900,0.014901435
2901,0.015296205
2902,0.014755253
2903,0.015035814
2904,0.014563546
2905,0.014451432
2906,0.014694327
2907,0.014205233
2908,0.013363964
2909,0.01390188
2910,0.01447942
2911,0.014429897
2912,0.0143651
2913,0.014316055
2914,0.014267053
2915,0.01416037
2916,0.014286907
2917,0.014147584
2918,0.013687865
2919,0.012818406
2920,0.012558159
2921,0.012529949
2922,0.012682932
2923,0.012951299
2924,0.013196383
2925,0.012728225
2926,0.013273372
2927,0.013140474
2928,0.013213885
2929,0.013058144
2930,0.0132807
2931,0.013354753
2932,0.013396517
2933,0.013229338
2934,0.013197122
2935,0.013228726
2936,0.013529262
2937,0.013483745
2938,0.013438839
2939,0.013334872
2940,0.013842162
2941,0.01499587
2942,0.014486411
2943,0.014513772
2944,0.014072464
2945,0.013832409
2946,0.013898783
2947,0.014184581
2948,0.014146812
2949,0.013919104
2950,0.013781935
2951,0.013770614
2952,0.013549312
2953,0.013312004
2954,0.013119451
2955,0.013324377
2956,0.01342265
2957,0.013379385
2958,0.013335873
2959,0.013279292
2960,0.013236215
2961,0.01319317
2962,0.012824242
2963,0.012762463
2964,0.0130644
2965,0.01308536
2966,0.013125438
2967,0.013295885
2968,0.013648931
2969,0.013387988
2970,0.013388911
2971,0.013008324
2972,0.013442446
2973,0.013870371
2974,0.014687676
2975,0.014255039
2976,0.014354286
2977,0.013932326
2978,0.014011848
2979,0.014437478
2980,0.014276143
2981,0.014229631
2982,0.014184516
2983,0.013404156
2984,0.013086639
2985,0.013044242
2986,0.013024727
2987,0.012681341
2988,0.0129575
2989,0.013444635
2990,0.013393776
2991,0.01391489
2992,0.014829857
2993,0.01478862
2994,0.014644751
2995,0.014391521
2996,0.014299534
2997,0.015589441
2998,0.015337665
2999,0.015950042
3000,0.015363396
3001,0.015005527
3002,0.015254631
3003,0.015337551
3004,0.015183143
3005,0.015134363
3006,0.015083947
3007,0.01580406
3008,0.015754365
3009,0.015676213
3010,0.015558916
3011,0.016748069
3012,0.017700199
3013,0.018164072
3014,0.017968538
3015,0.018003364
3016,0.017587732
3017,0.018110046
3018,0.017777778
3019,0.01782581
3020,0.017716444
3021,0.018449013
3022,0.018167381
3023,0.018180313
3024,0.018418091
3025,0.020383823
3026,0.020544642
3027,0.021244078
3028,0.021187833
3029,0.021121941
3030,0.021057626
3031,0.020991992
3032,0.020925831
3033,0.020836157
3034,0.020697112
3035,0.020310695
3036,0.020263239
3037,0.020030683
3038,0.019556323
3039,0.019398433
3040,0.019646424
3041,0.019203169
3042,0.019129493
3043,0.019307813
3044,0.019509416
3045,0.02004551
3046,0.019392099
3047,0.019872882
3048,0.020584357
3049,0.020549827
3050,0.02205146
3051,0.021417488
3052,0.021512468
3053,0.020817327
3054,0.020745627
3055,0.020260519
3056,0.020189958
3057,0.020692088
3058,0.020620381
3059,0.020547737
3060,0.020404023
3061,0.021643632
3062,0.022031212
3063,0.022692565
3064,0.022296398
3065,0.021275972
3066,0.021146095
3067,0.020557468
3068,0.020802739
3069,0.020491058
3070,0.019519637
3071,0.019368951
3072,0.019720969
3073,0.02018256
3074,0.021358634
3075,0.020984721
3076,0.020866075
3077,0.020804937
3078,0.020730474
3079,0.020634995
3080,0.020558685
3081,0.020484695
3082,0.020440087
3083,0.020320547
3084,0.020058961
3085,0.020233536
3086,0.020729533
3087,0.02065935
3088,0.022120536
3089,0.022607188
3090,0.021398988
3091,0.021668668
3092,0.020778995
3093,0.020597324
3094,0.02040314
3095,0.021398647
3096,0.021102401
3097,0.020782773
3098,0.020631873
3099,0.020859486
3100,0.020789643
3101,0.020715852
3102,0.020641483
3103,0.020135604
3104,0.020063136
3105,0.019990829
3106,0.019919001
3107,0.019169348
3108,0.019175672
3109,0.019046546
3110,0.019923944
3111,0.019903627
3112,0.019914197
3113,0.019493678
3114,0.019616889
3115,0.020211299
3116,0.020139732
3117,0.019878127
3118,0.019168077
3119,0.018840885
3120,0.019205048
3121,0.01804037
3122,0.017652633
3123,0.017590358
3124,0.017528154
3125,0.017467744
3126,0.017406821
3127,0.017367718
3128,0.017307395
3129,0.017247583
3130,0.017384647
3131,0.017710227
3132,0.018021637
3133,0.017963313
3134,0.017465704
3135,0.017326457
3136,0.017999448
3137,0.017642881
3138,0.017701148
3139,0.017647841
3140,0.017484479
3141,0.017597301
3142,0.017894359
3143,0.018153944
3144,0.018104775
3145,0.018024136
3146,0.017966138
3147,0.017895007
3148,0.017848177
3149,0.018101524
3150,0.018036554
3151,0.017971162
3152,0.017897014
3153,0.017831045
3154,0.017377277
3155,0.016679909
3156,0.016617945
3157,0.01655375
3158,0.017074237
3159,0.017017933
3160,0.017109791
3161,0.017257993
3162,0.016801105
3163,0.016456318
3164,0.01665327
3165,0.017101922
3166,0.017031127
3167,0.016944709
3168,0.017573171
3169,0.017770248
3170,0.017585229
3171,0.018156151
3172,0.017960516
3173,0.017890198
3174,0.018296808
3175,0.01823017
3176,0.018163414
3177,0.01809685
3178,0.018047199
3179,0.01790233
3180,0.018189971
3181,0.018113925
3182,0.018692932
3183,0.018457678
3184,0.01848891
3185,0.018347852
3186,0.018421116
3187,0.0177306
3188,0.017537931
3189,0.017705067
3190,0.017089758
3191,0.017243298
3192,0.017113229
3193,0.01701089
3194,0.017026315
3195,0.016982893
3196,0.016918817
3197,0.016854392
3198,0.016790012
3199,0.016748699
3200,0.017298933
3201,0.01723402
3202,0.017190978
3203,0.017288207
3204,0.017220059
3205,0.017168452
3206,0.017014132
3207,0.01684768
3208,0.016112182
3209,0.017073625
3210,0.016410007
3211,0.016338316
3212,0.016140963
3213,0.016664999
3214,0.015888936
3215,0.015810657
3216,0.016135047
3217,0.015953069
3218,0.015676258
3219,0.015615513
3220,0.01555502
3221,0.015513316
3222,0.015234494
3223,0.015173774
3224,0.015113093
3225,0.015052118
3226,0.014991306
3227,0.01492749
3228,0.014875215
3229,0.01481465
3230,0.01466958
3231,0.015159964
3232,0.014995057
3233,0.014233685
3234,0.013994678
3235,0.013296697
3236,0.013245732
3237,0.01306326
3238,0.012900821
3239,0.01366909
3240,0.013405815
3241,0.013969987
3242,0.015265089
3243,0.01494997
3244,0.016271704
3245,0.016213746
3246,0.015860608
3247,0.015788075
3248,0.015730943
3249,0.015672747
3250,0.015597098
3251,0.015453026
3252,0.015385502
3253,0.015132077
3254,0.015324893
3255,0.017182049
3256,0.016447331
3257,0.016636787
3258,0.016843897
3259,0.0167606
3260,0.016536082
3261,0.016660942
3262,0.016637577
3263,0.017659178
3264,0.017401304
3265,0.017206712
3266,0.016933501
3267,0.016873581
3268,0.016813988
3269,0.016754805
3270,0.016663472
3271,0.016603246
3272,0.016543015
3273,0.016732014
3274,0.017168125
3275,0.01723272
3276,0.017342007
3277,0.017402287
3278,0.016735986
3279,0.016428236
3280,0.016402941
3281,0.016335524
3282,0.016273628
3283,0.016188574
3284,0.015739536
3285,0.015649987
3286,0.015624214
3287,0.016066371
3288,0.015622216
3289,0.015396883
3290,0.015299329
3291,0.015637141
3292,0.0155801
3293,0.015374782
3294,0.015315071
3295,0.01525801
3296,0.015201225
3297,0.015169403
3298,0.01511572
3299,0.015022116
3300,0.014885335
3301,0.0151597
3302,0.015100972
3303,0.014218702
3304,0.015038652
3305,0.015139684
3306,0.01508385
3307,0.016245337
3308,0.016096729
3309,0.016258451
3310,0.01625514
3311,0.016341625
3312,0.016275801
3313,0.015894362
3314,0.015949592
3315,0.015311075
3316,0.015253816
3317,0.015196755
3318,0.01456522
3319,0.014508336
3320,0.014452595
3321,0.014396932
3322,0.014359159
3323,0.014989008
3324,0.014665068
3325,0.014298143
3326,0.014245719
3327,0.014142655
3328,0.014012385
3329,0.013808752
3330,0.013708076
3331,0.013564495
3332,0.013484374
3333,0.013347134
3334,0.013085993
3335,0.013193528
3336,0.01279437
3337,0.012732691
3338,0.012545476
3339,0.012494389
3340,0.012446904
3341,0.012396496
3342,0.012341545
3343,0.012295172
3344,0.012245374
3345,0.012715082
3346,0.012665248
3347,0.012631027
3348,0.012491391
3349,0.012471546
3350,0.012417772
3351,0.012166159
3352,0.011731397
3353,0.012147892
3354,0.011919159
3355,0.011763012
3356,0.012495494
3357,0.012395933
3358,0.012185764
3359,0.012824134
3360,0.012850408
3361,0.012718747
3362,0.012144854
3363,0.012299896
3364,0.012720875
3365,0.012667556
3366,0.012606593
3367,0.012553509
3368,0.012501058
3369,0.012425195
3370,0.012373045
3371,0.012214326
3372,0.011932791
3373,0.01218426
3374,0.012379144
3375,0.012380628
3376,0.012369812
3377,0.011823044
3378,0.012534058
3379,0.012263258
3380,0.012344978
3381,0.011825708
3382,0.011601347
3383,0.011703952
3384,0.011715537
3385,0.011751183
3386,0.011669886
3387,0.011964285
3388,0.011635751
3389,0.011610029
3390,0.011552803
3391,0.011769564
3392,0.011721222
3393,0.011783447
3394,0.01157844
3395,0.011172393
3396,0.010920664
3397,0.010972286
3398,0.011118743
3399,0.011128729
3400,0.01172121
3401,0.012007003
3402,0.012533434
3403,0.012814315
3404,0.01280555
3405,0.012758441
3406,0.012407094
3407,0.012355888
3408,0.012302849
3409,0.012092357
3410,0.011791286
3411,0.011999544
3412,0.011956783
3413,0.011908404
3414,0.012093566
3415,0.012528465
3416,0.012475363
3417,0.012422438
3418,0.012369366
3419,0.012316493
3420,0.012185962
3421,0.012038143
3422,0.011839445
3423,0.011787991
3424,0.0119419
3425,0.011908974
3426,0.011668114
3427,0.011556257
3428,0.011490667
3429,0.011733851
3430,0.011698005
3431,0.01227198
3432,0.012222298
3433,0.012158629
3434,0.012094302
3435,0.01217748
3436,0.012126445
3437,0.012175322
3438,0.012118733
3439,0.012066482
3440,0.01201349
3441,0.011960687
3442,0.011918911
3443,0.011874418
3444,0.011814494
3445,0.011589143
3446,0.011537871
3447,0.011518938
3448,0.011487039
3449,0.011377092
3450,0.011331649
3451,0.011278803
3452,0.011060261
3453,0.011035814
3454,0.010853165
3455,0.01054265
3456,0.010538801
3457,0.010496182
3458,0.011183951
3459,0.011110373
3460,0.011134104
3461,0.011085736
3462,0.011037978
3463,0.010991042
3464,0.010943616
3465,0.010656882
3466,0.010610536
3467,0.010554545
3468,0.010419822
3469,0.011012568
3470,0.010575193
3471,0.010581576
3472,0.010547854
3473,0.010169766
3474,0.010149968
3475,0.009919703
3476,0.010261926
3477,0.010856384
3478,0.010772851
3479,0.010724364
3480,0.010697566
3481,0.009983174
3482,0.01051656
3483,0.010142626
3484,0.010098153
3485,0.010053948
3486,0.010009969
3487,0.010443997
3488,0.010404344
3489,0.010616284
3490,0.010401063
3491,0.010333792
3492,0.010239664
3493,0.010268624
3494,0.01022916
3495,0.010328114
3496,0.009990067
3497,0.009954934
3498,0.010649899
3499,0.010724092
3500,0.010512698
3501,0.010155449
3502,0.009457075
3503,0.009455128
3504,0.009639435
3505,0.00964206
3506,0.00988253
3507,0.00985412
3508,0.00980691
3509,0.009748973
3510,0.009709722
3511,0.009670469
3512,0.009573863
3513,0.00968637
3514,0.009640282
3515,0.00986237
3516,0.009421491
3517,0.009398253
3518,0.009272682
3519,0.010141623
3520,0.010167665
3521,0.010241174
3522,0.010205351
3523,0.010313929
3524,0.010175414
3525,0.010692425
3526,0.011101894
3527,0.010045479
3528,0.009936994
3529,0.011479777
3530,0.011140659
3531,0.010880894
3532,0.010814589
3533,0.010764909
3534,0.010712034
3535,0.010662994
3536,0.010614248
3537,0.010565334
3538,0.01051691
3539,0.010390515
3540,0.010391669
3541,0.011368628
3542,0.011155635
3543,0.011307154
3544,0.012600333
3545,0.012660483
3546,0.012624969
3547,0.012962629
3548,0.012776854
3549,0.01271401
3550,0.01267589
3551,0.012501241
3552,0.012341593
3553,0.012234735
3554,0.011789399
3555,0.011724514
3556,0.011560709
3557,0.011559115
3558,0.011512552
3559,0.011465941
3560,0.011428565
3561,0.011381745
3562,0.011335719
3563,0.011373312
3564,0.011563311
3565,0.011473166
3566,0.011443181
3567,0.011590834
3568,0.01154156
3569,0.011389049
3570,0.012003433
3571,0.011822493
3572,0.011802941
3573,0.011855439
3574,0.011795952
3575,0.011918741
3576,0.011890406
3577,0.01184797
3578,0.011887761
3579,0.011616488
3580,0.01146523
3581,0.011420765
3582,0.011374452
3583,0.011309379
3584,0.011263485
3585,0.01118758
3586,0.011157575
3587,0.011112158
3588,0.011066913
3589,0.01129567
3590,0.011062001
3591,0.011086073
3592,0.011144401
3593,0.011013191
3594,0.011442832
3595,0.011327721
3596,0.011708262
3597,0.011369133
3598,0.011350165
3599,0.011466027
3600,0.011833838
3601,0.011287093
3602,0.011226747
3603,0.011432436
3604,0.011382139
3605,0.011328969
3606,0.011277461
3607,0.011227357
3608,0.011178149
3609,0.011129668
3610,0.011103606
3611,0.01106778
3612,0.011066082
3613,0.011022808
3614,0.011005762
3615,0.010918119
3616,0.01084624
3617,0.010706174
3618,0.010639979
3619,0.010593583
3620,0.010818476
3621,0.010857708
3622,0.010808991
3623,0.010704918
3624,0.010870161
3625,0.010820279
3626,0.011152604
3627,0.011182563
3628,0.011244606
3629,0.011197107
3630,0.011148944
3631,0.011102041
3632,0.011054852
3633,0.011007948
3634,0.010960904
3635,0.010753253
3636,0.011457901
3637,0.01140701
3638,0.01135942
3639,0.011310528
3640,0.011579903
3641,0.011330183
3642,0.011288309
3643,0.011025957
3644,0.011235277
3645,0.011020305
3646,0.010890856
3647,0.010883165
3648,0.010674525
3649,0.010621512
3650,0.010568356
3651,0.010601371
3652,0.01069068
3653,0.01064204
3654,0.010599114
3655,0.010555639
3656,0.010513746
3657,0.010471998
3658,0.0104304
3659,0.01051057
3660,0.010471304
3661,0.01098534
3662,0.010946684
3663,0.010903942
3664,0.010862129
3665,0.010920731
3666,0.010753924
3667,0.010323093
3668,0.010732632
3669,0.010693886
3670,0.010200427
3671,0.010519635
3672,0.010959889
3673,0.01137893
3674,0.011335564
3675,0.011291017
3676,0.011123137
3677,0.01118566
3678,0.011253258
3679,0.011206995
3680,0.010746971
3681,0.010809924
3682,0.010764513
3683,0.010802644
3684,0.010508477
3685,0.010304978
3686,0.010269332
3687,0.010165435
3688,0.009779654
3689,0.009817389
3690,0.009602763
3691,0.009993952
3692,0.010046979
3693,0.010324963
3694,0.01024579
3695,0.010258465
3696,0.010174917
3697,0.010121367
3698,0.010418108
3699,0.010421496
3700,0.010403367
3701,0.010378452
3702,0.010334774
3703,0.010504863
3704,0.010461195
3705,0.010416928
3706,0.010377479
3707,0.01046162
3708,0.010430498
3709,0.010389282
3710,0.010039797
3711,0.009988699
3712,0.010084507
3713,0.009724925
3714,0.009726631
3715,0.009735628
3716,0.009656616
3717,0.009645094
3718,0.009643194
3719,0.009743808
3720,0.009246891
3721,0.009247361
3722,0.00922545
3723,0.009042759
3724,0.009145801
3725,0.009111343
3726,0.009073459
3727,0.009035312
3728,0.008995096
3729,0.008957588
3730,0.008920221
3731,0.00891171
3732,0.008877074
3733,0.008840015
3734,0.009153407
3735,0.009102481
3736,0.009120454
3737,0.009415272
3738,0.009364023
3739,0.00860171
3740,0.008233353
3741,0.008167323
3742,0.008760497
3743,0.008851423
3744,0.008973406
3745,0.008927507
3746,0.008908582
3747,0.008944544
3748,0.008911508
3749,0.008874753
3750,0.008820483
3751,0.009560024
3752,0.009523511
3753,0.009483149
3754,0.009443216
3755,0.009391978
3756,0.009453328
3757,0.009423465
3758,0.009462553
3759,0.009396254
3760,0.009468624
3761,0.00913415
3762,0.01023982
3763,0.011513159
3764,0.011648125
3765,0.011607427
3766,0.01211888
3767,0.012061432
3768,0.012291958
3769,0.012298007
3770,0.012214316
3771,0.012168054
3772,0.012120594
3773,0.012073172
3774,0.01202619
3775,0.011976946
3776,0.011928709
3777,0.011896276
3778,0.011488668
3779,0.011441972
3780,0.011407808
3781,0.011260524
3782,0.011196625
3783,0.011129587
3784,0.011085525
3785,0.01108306
3786,0.010814311
3787,0.011145935
3788,0.011334188
3789,0.011348697
3790,0.011108378
3791,0.011151742
3792,0.011139174
3793,0.01162182
3794,0.011578034
3795,0.011177517
3796,0.010955115
3797,0.010911163
3798,0.010858657
3799,0.01081375
3800,0.010931649
3801,0.010886223
3802,0.010842999
3803,0.010639917
3804,0.010603168
3805,0.01049389
3806,0.010405797
3807,0.009710279
3808,0.009769629
3809,0.00956422
3810,0.009527879
3811,0.009401635
3812,0.009361563
3813,0.009305481
3814,0.009265866
3815,0.009270731
3816,0.009843283
3817,0.009694834
3818,0.010091119
3819,0.010104889
3820,0.010075796
3821,0.010034502
3822,0.009992857
3823,0.010259011
3824,0.010217304
3825,0.010175036
3826,0.010133608
3827,0.010161505
3828,0.010035885
3829,0.010117536
3830,0.009091772
3831,0.009004779
3832,0.0086708
3833,0.008634973
3834,0.008477324
3835,0.008366729
3836,0.00846052
3837,0.00844096
3838,0.00838008
3839,0.008539555
3840,0.008464112
3841,0.008595373
3842,0.008333474
3843,0.008299298
3844,0.008378979
3845,0.008343244
3846,0.008315519
3847,0.008279974
3848,0.008244322
3849,0.008295507
3850,0.008267429
3851,0.008281056
3852,0.008361266
3853,0.008353135
3854,0.008845718
3855,0.008979033
3856,0.00941246
3857,0.009634876
3858,0.009265125
3859,0.00863418
3860,0.008597719
3861,0.008583036
3862,0.008664138
3863,0.008411185
3864,0.00835444
3865,0.008653935
3866,0.008648596
3867,0.008602663
3868,0.0085665
3869,0.008482535
3870,0.008457831
3871,0.008423821
3872,0.008390515
3873,0.008358128
3874,0.008325857
3875,0.008286581
3876,0.008250746
3877,0.008259513
3878,0.00846361
3879,0.008529334
3880,0.008071155
3881,0.008016913
3882,0.008028314
3883,0.008182158
3884,0.008363409
3885,0.008378679
3886,0.008229088
3887,0.008201907
3888,0.008181241
3889,0.007910373
3890,0.008135285
3891,0.008298836
3892,0.008254681
3893,0.008221148
3894,0.008185707
3895,0.008168887
3896,0.008134827
3897,0.008100887
3898,0.008068216
3899,0.008016648
3900,0.007602183
3901,0.00754535
3902,0.007830216
3903,0.007781166
3904,0.008367113
3905,0.008335217
3906,0.008319181
3907,0.008485104
3908,0.007846594
3909,0.007774468
3910,0.007779973
3911,0.007600073
3912,0.007553882
3913,0.008006882
3914,0.007644636
3915,0.007617281
3916,0.007156282
3917,0.00712833
3918,0.00710017
3919,0.007076472
3920,0.007048678
3921,0.007060211
3922,0.006922973
3923,0.007052686
3924,0.007028039
3925,0.007121316
3926,0.00699987
3927,0.006988412
3928,0.006995056
3929,0.006913453
3930,0.006896228
3931,0.006932349
3932,0.006975292
3933,0.007104334
3934,0.007288115
3935,0.007259157
3936,0.007032162
3937,0.007457113
3938,0.007446881
3939,0.007409143
3940,0.007380193
3941,0.007578727
3942,0.007546045
3943,0.007511793
3944,0.007478078
3945,0.007443902
3946,0.007439121
3947,0.00740546
3948,0.007383449
3949,0.007370314
3950,0.007431068
3951,0.007277239
3952,0.007231518
3953,0.007161923
3954,0.007100396
3955,0.007074667
3956,0.006894173
3957,0.007220778
3958,0.00714229
3959,0.006892324
3960,0.006871107
3961,0.00695109
3962,0.006909917
3963,0.006822818
3964,0.007056527
3965,0.007026729
3966,0.007000267
3967,0.006968681
3968,0.006936728
3969,0.006775646
3970,0.00674469
3971,0.006819223
3972,0.006888612
3973,0.006860709
3974,0.006876946
3975,0.007320196
3976,0.007506183
3977,0.007620559
3978,0.007540303
3979,0.007621795
3980,0.007590285
3981,0.007557334
3982,0.007796585
3983,0.007764268
3984,0.007730076
3985,0.007720145
3986,0.007842102
3987,0.00795601
3988,0.007921619
3989,0.007885819
3990,0.007253864
3991,0.007236467
3992,0.007206432
3993,0.007175123
3994,0.007140228
3995,0.007112429
3996,0.007569917
3997,0.007381115
3998,0.007350327
3999,0.007021405
4000,0.006759568
4001,0.006729934
4002,0.006886566
4003,0.007094987
4004,0.007101815
4005,0.006989057
4006,0.006967483
4007,0.00688077
4008,0.006790769
4009,0.007058491
4010,0.007011375
4011,0.007071545
4012,0.007042283
4013,0.007037888
4014,0.007081206
4015,0.007048277
4016,0.007020161
4017,0.006753636
4018,0.006724935
4019,0.006696539
4020,0.006324287
4021,0.006297647
4022,0.006818177
4023,0.006900167
4024,0.006818665
4025,0.007575793
4026,0.00767545
4027,0.007691183
4028,0.007499165
4029,0.00769853
4030,0.007749158
4031,0.007742499
4032,0.007428762
4033,0.007398279
4034,0.007182881
4035,0.007152531
4036,0.007217717
4037,0.007187051
4038,0.007156426
4039,0.007120578
4040,0.007099119
4041,0.007068445
4042,0.007329763
4043,0.0071571
4044,0.007085506
4045,0.007058346
4046,0.007303543
4047,0.007191566
4048,0.007263402
4049,0.007290721
4050,0.007274043
4051,0.007382326
4052,0.007391329
4053,0.006517002
4054,0.00650603
4055,0.006480466
4056,0.007255321
4057,0.007235105
4058,0.007057006
4059,0.007248934
4060,0.007216798
4061,0.007188168
4062,0.007159754
4063,0.007130173
4064,0.007112438
4065,0.007085214
4066,0.007057405
4067,0.006868148
4068,0.006840601
4069,0.006838722
4070,0.007695002
4071,0.007395259
4072,0.007167013
4073,0.007137496
4074,0.006904915
4075,0.006997584
4076,0.006959896
4077,0.007490897
4078,0.007930621
4079,0.007969499
4080,0.007682355
4081,0.007764703
4082,0.0079791
4083,0.007946327
4084,0.007915858
4085,0.007884155
4086,0.007853728
4087,0.007823352
4088,0.007792077
4089,0.007761047
4090,0.007731981
4091,0.007608437
4092,0.007578082
4093,0.007554698
4094,0.007748848
4095,0.007718744
4096,0.007684119
4097,0.007675119
4098,0.007891067
4099,0.008102538
4100,0.008108866
4101,0.007944637
4102,0.00869684
4103,0.008584619
4104,0.008544182
4105,0.008613115
4106,0.008523895
4107,0.008488819
4108,0.008447284
4109,0.008410917
4110,0.008375469
4111,0.008344602
4112,0.008487324
4113,0.008453728
4114,0.008542587
4115,0.008509897
4116,0.008493037
4117,0.008557404
4118,0.008473575
4119,0.008485149
4120,0.008415446
4121,0.008380825
4122,0.008330496
4123,0.008577519
4124,0.008781909
4125,0.008905213
4126,0.008663902
4127,0.00876328
4128,0.008899965
4129,0.008400564
4130,0.008466694
4131,0.008431758
4132,0.008396916
4133,0.00836218
4134,0.00856418
4135,0.008528374
4136,0.008493073
4137,0.008458059
4138,0.008431852
4139,0.00842688
4140,0.008496168
4141,0.008433514
4142,0.008821671
4143,0.0088718
4144,0.008835576
4145,0.008691183
4146,0.008651709
4147,0.008617272
4148,0.008168805
4149,0.008180728
4150,0.009257571
4151,0.009216089
4152,0.009348118
4153,0.009421764
4154,0.009383933
4155,0.009338027
4156,0.009236869
4157,0.009178133
4158,0.009138332
4159,0.009101316
4160,0.009064482
4161,0.009031451
4162,0.008988964
4163,0.00897536
4164,0.008732046
4165,0.009086424
4166,0.009315618
4167,0.010012923
4168,0.01037857
4169,0.010857397
4170,0.010967218
4171,0.010775426
4172,0.010744053
4173,0.011037359
4174,0.010980032
4175,0.010679215
4176,0.009949643
4177,0.009771966
4178,0.00972975
4179,0.00969843
4180,0.00915033
4181,0.009110942
4182,0.009122942
4183,0.009225621
4184,0.009190652
4185,0.008505152
4186,0.008471436
4187,0.00833326
4188,0.008413645
4189,0.008379395
4190,0.008211724
4191,0.008222928
4192,0.008172396
4193,0.00813933
4194,0.007941533
4195,0.007917743
4196,0.007952636
4197,0.008190691
4198,0.008225224
4199,0.008515161
4200,0.008897528
4201,0.00873521
4202,0.009038953
4203,0.009003104
4204,0.008968064
4205,0.009163231
4206,0.009128435
4207,0.009094092
4208,0.009093176
4209,0.008526322
4210,0.008743153
4211,0.008588949
4212,0.00856258
4213,0.008530409
4214,0.008556071
4215,0.008530076
4216,0.008503569
4217,0.008215369
4218,0.008187876
4219,0.008177803
4220,0.008591346
4221,0.008286379
4222,0.008418246
4223,0.008371697
4224,0.008321854
4225,0.008185568
4226,0.007917227
4227,0.007777488
4228,0.008686499
4229,0.008651766
4230,0.008617016
4231,0.008583051
4232,0.008548913
4233,0.008514965
4234,0.008500773
4235,0.008467274
4236,0.008306345
4237,0.008488722
4238,0.008412261
4239,0.008427851
4240,0.008508653
4241,0.009231578
4242,0.009185645
4243,0.009369163
4244,0.009676464
4245,0.009815011
4246,0.009964669
4247,0.009574068
4248,0.009926512
4249,0.009607541
4250,0.009801148
4251,0.009738585
4252,0.009702859
4253,0.009655495
4254,0.00961549
4255,0.00957555
4256,0.009543417
4257,0.009503988
4258,0.009464508
4259,0.009425144
4260,0.009385377
4261,0.009344527
4262,0.009312802
4263,0.009075221
4264,0.008904571
4265,0.008878749
4266,0.008814162
4267,0.00876053
4268,0.008840408
4269,0.008893973
4270,0.008906483
4271,0.008689135
4272,0.008703879
4273,0.008944338
4274,0.009230061
4275,0.009199665
4276,0.009161157
4277,0.009122548
4278,0.009084045
4279,0.009205553
4280,0.009166669
4281,0.009127885
4282,0.009089214
4283,0.009050656
4284,0.0089285
4285,0.008903401
4286,0.008670512
4287,0.008636009
4288,0.008600576
4289,0.008547947
4290,0.008562961
4291,0.008753705
4292,0.008954218
4293,0.008821562
4294,0.00878354
4295,0.008744639
4296,0.009040908
4297,0.009009327
4298,0.009447249
4299,0.009403653
4300,0.009364577
4301,0.009325745
4302,0.00935821
4303,0.00942288
4304,0.009389105
4305,0.009349708
4306,0.009310411
4307,0.009271907
4308,0.009232834
4309,0.009190101
4310,0.009154885
4311,0.009118323
4312,0.009078391
4313,0.008995661
4314,0.008972272
4315,0.008519825
4316,0.008519608
4317,0.008479429
4318,0.008825265
4319,0.009086385
4320,0.009066516
4321,0.009104795
4322,0.009064923
4323,0.009027441
4324,0.008989393
4325,0.008950269
4326,0.008911263
4327,0.00887304
4328,0.008817984
4329,0.008780115
4330,0.008742359
4331,0.008899287
4332,0.008421931
4333,0.008027195
4334,0.008219209
4335,0.008185324
4336,0.007865588
4337,0.008920947
4338,0.008882651
4339,0.008852452
4340,0.008655193
4341,0.008699166
4342,0.008658074
4343,0.008426733
4344,0.008015839
4345,0.007729532
4346,0.007695734
4347,0.007645073
4348,0.007611751
4349,0.007592356
4350,0.007560842
4351,0.00752825
4352,0.00749505
4353,0.007462268
4354,0.007429764
4355,0.007399361
4356,0.007367053
4357,0.007334618
4358,0.006940471
4359,0.006897661
4360,0.007357866
4361,0.007291293
4362,0.007258092
4363,0.007225754
4364,0.007190536
4365,0.007151702
4366,0.007271109
4367,0.006946962
4368,0.006916644
4369,0.006923722
4370,0.006885411
4371,0.006855383
4372,0.00682438
4373,0.006789396
4374,0.006759043
4375,0.006728783
4376,0.006698618
4377,0.006668378
4378,0.006637836
4379,0.006669501
4380,0.006720553
4381,0.006688676
4382,0.006657311
4383,0.006629295
4384,0.006426278
4385,0.006265937
4386,0.006524219
4387,0.006468466
4388,0.005963634
4389,0.005852999
4390,0.005832602
4391,0.005843701
4392,0.006253132
4393,0.006217072
4394,0.006252595
4395,0.006229839
4396,0.006204052
4397,0.006177297
4398,0.006150635
4399,0.006124308
4400,0.006098107
4401,0.006072505
4402,0.006046484
4403,0.005976893
4404,0.00597368
4405,0.006075809
4406,0.006252282
4407,0.006365454
4408,0.006380807
4409,0.006417646
4410,0.006407381
4411,0.006707134
4412,0.006700134
4413,0.00669147
4414,0.006560025
4415,0.006505279
4416,0.006492869
4417,0.006682642
4418,0.006659795
4419,0.006632334
4420,0.006545374
4421,0.006517815
4422,0.006490064
4423,0.00646247
4424,0.006434722
4425,0.006407164
4426,0.006379692
4427,0.006261689
4428,0.006233871
4429,0.006207239
4430,0.005892155
4431,0.005870328
4432,0.005488758
4433,0.005518525
4434,0.005477746
4435,0.005209682
4436,0.005246312
4437,0.005233016
4438,0.005174514
4439,0.00512348
4440,0.005172146
4441,0.005129403
4442,0.005328228
4443,0.0053049
4444,0.005282006
4445,0.005256991
4446,0.005234431
4447,0.005211663
4448,0.005189611
4449,0.005167623
4450,0.00514252
4451,0.005138271
4452,0.005115767
4453,0.005094873
4454,0.005070951
4455,0.005074188
4456,0.005052806
4457,0.005088446
4458,0.00498166
4459,0.005021016
4460,0.004998926
4461,0.004978745
4462,0.004670554
4463,0.004648432
4464,0.004825775
4465,0.004690252
4466,0.004669965
4467,0.004733374
4468,0.004717598
4469,0.00469741
4470,0.004677532
4471,0.004658271
4472,0.004638546
4473,0.004619481
4474,0.004599964
4475,0.004579564
4476,0.004372889
4477,0.004353082
4478,0.004333643
4479,0.004313764
4480,0.004280389
4481,0.004261567
4482,0.004973767
4483,0.004951152
4484,0.004935707
4485,0.00505005
4486,0.005130775
4487,0.005104677
4488,0.005080072
4489,0.004978749
4490,0.004925144
4491,0.005311484
4492,0.005292159
4493,0.005264733
4494,0.005240124
4495,0.005130583
4496,0.005106805
4497,0.005087918
4498,0.005064502
4499,0.005041234
4500,0.004919656
4501,0.004896793
4502,0.004874584
4503,0.004875693
4504,0.004851217
4505,0.004828686
4506,0.00480012
4507,0.004743236
4508,0.004739999
4509,0.004757087
4510,0.004742949
4511,0.004712232
4512,0.004671483
4513,0.004660595
4514,0.004638623
4515,0.004604605
4516,0.004590608
4517,0.004553352
4518,0.004531987
4519,0.004510925
4520,0.004489946
4521,0.004469567
4522,0.004441466
4523,0.004420736
4524,0.004766872
4525,0.004745528
4526,0.004718835
4527,0.004747737
4528,0.004727121
4529,0.004696837
4530,0.004760301
4531,0.004900688
4532,0.004879014
4533,0.004794467
4534,0.005017452
4535,0.00498337
4536,0.005303832
4537,0.005279543
4538,0.005279677
4539,0.005258362
4540,0.005233852
4541,0.005162564
4542,0.00513003
4543,0.005108697
4544,0.005087439
4545,0.005068657
4546,0.004988002
4547,0.004772508
4548,0.004760231
4549,0.004840099
4550,0.004815898
4551,0.004799967
4552,0.00476373
4553,0.004712607
4554,0.004698016
4555,0.004609386
4556,0.004580868
4557,0.004551771
4558,0.004884114
4559,0.004786281
4560,0.004763353
4561,0.005090158
4562,0.005197094
4563,0.005174834
4564,0.005152204
4565,0.005129632
4566,0.005106882
4567,0.005084098
4568,0.005061421
4569,0.00503882
4570,0.005016268
4571,0.004994457
4572,0.004971138
4573,0.00497555
4574,0.004860054
4575,0.004822733
4576,0.004784371
4577,0.004633742
4578,0.004598134
4579,0.004629804
4580,0.004533514
4581,0.004436847
4582,0.004988171
4583,0.005309358
4584,0.005300411
4585,0.005392144
4586,0.005101069
4587,0.005120962
4588,0.005148751
4589,0.005195053
4590,0.005172937
4591,0.005149634
4592,0.00512647
4593,0.005103389
4594,0.005070922
4595,0.005599372
4596,0.005773208
4597,0.005735734
4598,0.005735414
4599,0.005731126

